Evaluating Black Hole Detectability with LISA

We conduct an analysis of the measurement abilities of distinctive LISA detector designs, examining the influence of LISA's low-frequency performance on the detection and characterization of massive black hole binaries. We are particularly interested in LISA's ability to measure massive black holes merging at frequencies near the low-frequency band edge, with masses in the range of $\sim 10^6-10^{10}M_\odot$. We examine the signal-to-noise ratio (SNR) using phenomenological waveforms for inspiral, merger, and ringdown over a wide range of massive black hole binary parameters. We employ a broad palette of possible LISA configurations with different sensitivities at low frequencies. For this analysis, we created a tool (github.com/mikekatz04/BOWIE) that evaluates the change in SNR between two parameterized situations. The shifts in SNR are computed as gains or losses as a function of binary parameters, and graphically displayed across a two dimensional grid of parameter values. We illustrate the use of this technique for both parameterized LISA mission designs, as well as for considering the influence of astrophysical parameters on gravitational wave signal models. In terms of low-frequency sensitivity, acceleration noise or armlength is found to be the most important factor in observing the largest massive black hole binaries, followed by break frequency and then spectral index. LISA's ability to probe the astrophysical population of $\sim10^7-10^9M_\odot$ black holes is greatly influenced by these aspects of its sensitivity. The importance of the constituent black hole spins is also highlighted.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
